Which Haar graphs are Cayley graphs?

For a finite group $G$ and subset $S$ of $G,$ the Haar graph $H(G,S)$ is a bipartite regular graph, defined as a regular $G$-cover of a dipole with $|S|$ parallel arcs labelled by elements of $S$. If $G$ is an abelian group, then $H(G,S)$ is well-known to be a Cayley graph; however, there are examples of non-abelian groups $G$ and subsets $S$ when this is not the case. In this paper we address the problem of classifying finite non-abelian groups $G$ with the property that every Haar graph $H(G,S)$ is a Cayley graph. An equivalent condition for $H(G,S)$ to be a Cayley graph of a group containing $G$ is derived in terms of $G, S$ and $\mathrm{Aut }G$. It is also shown that the dihedral groups, which are solutions to the above problem, are $\mathbb{Z}_2^2,D_3,D_4$ and $D_{5}$.

==> haar_cay_fig1.tikz <==
\begin{tikzpicture}[scale=0.6]

\begin{scope}[shift={(4,0)},rotate=0]
%Dipole Graph 1
  \draw (0,0) node[circle, fill=white,inner sep=0pt,minimum size=4pt, draw] (100) {} ;
  \draw (2,0) node[circle, fill=black!70,inner sep=0pt,minimum size=4pt, draw] (200) {};
  \draw (2,-1)node[circle, fill=white] (300) {$\mathbb{Z}_8$};
  
  \draw[every node/.style, ->,>=stealth',auto,
  thick,main node/.style={circle,fill=blue!20,draw,font=\sffamily\Large\bfseries}]
    
    (100) edge [out= 90, in=90, color=red, inner sep=2pt] node {\small 3} (200)
    	  edge [inner sep=2pt] node {\small 1} (200)
          edge [color=black!30!green, out= -90, in=-90, inner sep=2pt] node {\small 0} (200);

\end{scope}




\begin{scope}[shift={(8,0)},rotate=0]
%Dipole Graph 2
\draw (0,0) node[circle, fill=white,inner sep=0pt,minimum size=4pt, draw] (100) {} ;
  \draw (2,0) node[circle, fill=black!70,inner sep=0pt,minimum size=4pt, draw] (200) {};
  \draw (2,-1)node[circle, fill=white] (300) {$Q$};
  
  \draw[every node/.style, ->,>=stealth',auto,
  thick,main node/.style={circle,fill=blue!20,draw,font=\sffamily\Large\bfseries}]
    
    (100) edge [out= 90, in=90, color=red, inner sep=2pt] node {\small j	} (200)
    	  edge [inner sep=2pt] node {\small i} (200)
          edge [color=black!30!green, out= -90, in=-90, inner sep=2pt] node { \small 1} (200);
     
\end{scope}
 
\begin{scope}[shift={(7,5.5)},rotate=0]
%Generalized Petersen Graph GP(8,3) Möbius-Kantor   
\def \v {8}
\def \radiusout {3.8cm}
\def \radiusin {1.9cm}
\def \margin {8} % margin in angles, depends on the radius

\foreach \s in {1,...,\v}
{
  \ifthenelse{\isodd{\s}}
  { \node[circle, fill=white, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )+22.5}:\radiusin)  (\s+0) {};
  \node[circle, fill=black!70, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )+22.5}:\radiusout) (\s+1) {};}
  { \node[circle, fill=black!70, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )+22.5}:\radiusin)  (\s+0) {};
  \node[circle, fill=white, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )+22.5}:\radiusout) (\s+1) {};};
};

\foreach \s in {1,...,\v}{
\ifthenelse{\isodd{\s}}
{
\draw[auto, thick]
	 let \n1={int(mod(\s+2,\v)+1)}, \n2={int(mod(\s+4,\v)+1)}
	     	      in  (\s+0) edge [black!30!green] node {} (\s+1)
	                         edge [] node {} (\n1+0)
	                   edge [red] node {} (\n2+0);
\draw[auto, thick]
	 let \n1={int(mod(\s,\v)+1)}, \n2={int(mod(\s+6,\v)+1)}
	     	           in  (\s+1) edge [] node {} (\n1+1)
	                   edge [red] node {} (\n2+1);
	            
	                   }
	                 {\draw[auto, thick] (\s+0) edge [black!30!green] node {} (\s+1)};
	                 };
	                 

\end{scope}	      


%Handcuff Graph 1

\begin{scope}[shift={(14,0)},rotate=0]


\draw (0,0) node[circle, fill=white,inner sep=0pt,minimum size=4pt, draw] (100) {} ;
  \draw (2,0) node[circle, fill=black!70,inner sep=0pt,minimum size=4pt, draw] (200) {};
  \draw (2,-1)node[circle, fill=white] (300) {$\mathbb{Z}_5$};


\tikzset{loop/.style={in=-135,out=135,looseness=35}}
  
\draw[every node/.style, ->,>=stealth',auto,
  thick,main node/.style={circle,fill=blue!20,draw,font=\sffamily\Large\bfseries}]
    
    (100) edge [loop left, inner sep=2pt] node {\small 1} (100)
    	  edge [color=black!30!green, inner sep=2pt] node{\small 0} (200);
          edge [out= -90, in=-90, inner sep=2pt] node {\color{black} \small i} (200);

\tikzset{loop/.style={in=45,out=-45,looseness=35}}

\draw[every node/.style, ->,>=stealth',auto,
  thick,main node/.style={circle,fill=blue!20,draw,font=\sffamily\Large\bfseries}]
    
    (200) edge [loop right, color=red ] node {2} (200);

\end{scope}
 
\begin{scope}[shift={(15,5.5)},rotate=18]
%Petersen Graph GP(5,2)    
\def \v {5}
\def \radiusout {3.8cm}
\def \radiusin {1.9cm}
\def \margin {8} % margin in angles, depends on the radius

\foreach \s in {1,...,\v}
{ 
  \node[circle, fill=black!70, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusin)  (\s+0) {};
  \node[circle, fill=white, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusout) (\s+1) {};
  };

\foreach \s in {1,...,\v}{

\draw[auto, thick]
	 let \n1={int(mod(\s+1,\v)+1)}, \n2={int(mod(\s+1,\v)+1)}
	     	      in  (\s+0) edge [black!30!green] node {} (\s+1)
	                         %edge [] node {} (\n1+0)
	                   edge [red] node {} (\n2+0);
\draw[auto, thick]
	 let \n1={int(mod(\s,\v)+1)}, \n2={int(mod(\s+6,\v)+1)}
	     	           in  (\s+1) edge [] node {} (\n1+1);
	                  % edge [red] node {} (\n2+1);
	            
	                   
	                 %{\draw[auto, thick] (\s+0) edge [black!30!green] node {} (\s+1)};
	                 };
	                 

\end{scope}	                 


\begin{scope}[shift={(22,0)},rotate=0]
%Handcuff Graph 2

\draw (0,0) node[circle, fill=white,inner sep=0pt,minimum size=4pt, draw] (100) {} ;
  \draw (2,0) node[circle, fill=black!70,inner sep=0pt,minimum size=4pt, draw] (200) {};
  \draw (2,-1)node[circle, fill=white] (300) {$\mathbb{Z}_{10}$};


\tikzset{loop/.style={in=-135,out=135,looseness=35}}
  
\draw[every node/.style, ->,>=stealth',auto,
  thick,main node/.style={circle,fill=blue!20,draw,font=\sffamily\Large\bfseries}]
    
    (100) edge [loop left, inner sep=2pt] node {\small 1} (100)
    	  
          edge [out= 45, in=135, inner sep=2pt,color=red] node { \small 1} (200)
		  edge [out= -45, in=-135, inner sep=2pt,color=black!30!green] node {\small -1} (200);

\tikzset{loop/.style={in=45,out=-45,looseness=35}}

\draw[every node/.style, ->,>=stealth',auto,
  thick,main node/.style={circle,fill=blue!20,draw,font=\sffamily\Large\bfseries}]
    
    (200) edge [loop right, color=blue] node {3} (200);

\end{scope}
 
\comment{
\begin{scope}[shift={(23,5.5)},rotate=18]
%Rose Window Graph    
\def \v {16}
\def \radiusout {3.8cm}
\def \radiusin {1cm}
\def \margin {8} % margin in angles, depends on the radius

\foreach \s in {1,...,\v}
{ 
  \node[circle, fill=black!70, inner sep=0pt,minimum size=1pt, draw] at ({360/\v * (\s-1 )}:\radiusin)  (\s+0) {};
  \node[circle, fill=white, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusout) (\s+1) {};
  \node[circle, fill=white, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusout) (\s+1) {};
  };

\foreach \s in {1,...,\v}{

\draw[auto, thick]
	 let \n1={int(mod(\s+6,\v)+1)}, \n2={int(mod(\s+1,\v)+1)}
	     	      in  (\s+0) edge [blue] node {} (\n1+0);
\draw[auto, thick]
	 let \n1={int(mod(\s,\v)+1)}, \n2={int(mod(\s+2,\v)+1)}, \n3={int(mod(\s+12,\v)+1)}
	     	           in  (\s+1) edge [black!30!green] node {} (\n3+0)
	     	           			  edge [black] node {} (\n1+1)
	                         	  edge [red] node {} (\n2+0);
	                  % edge [red] node {} (\n2+1);
	            
	                   
	                 %{\draw[auto, thick] (\s+0) edge [black!30!green] node {} (\s+1)};
	                 };
%	\foreach \s in {1,...,\v}
%{ 
%  \node[circle, fill=black!70, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusin)  (\s+0) {};
%  \node[circle, fill=white, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusout) (\s+1) {};
%  };                 

\end{scope}	                 
}           
\begin{scope}[shift={(23,5.5)},rotate=18]
%Rose Window Graph    
\def \v {10}
\def \radiusout {3.8cm}
\def \radiusin {1.9cm}
\def \margin {8} % margin in angles, depends on the radius

\foreach \s in {1,...,\v}
{ 
  \node[circle, fill=black!70, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusin)  (\s+0) {};
  \node[circle, fill=white, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusout) (\s+1) {};
  \node[circle, fill=white, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusout) (\s+1) {};
  };

\foreach \s in {1,...,\v}{

\draw[auto, thick]
	 let \n1={int(mod(\s+2,\v)+1)}, \n2={int(mod(\s+1,\v)+1)}
	     	      in  (\s+0) edge [blue] node {} (\n1+0);
\draw[auto, thick]
	 let \n1={int(mod(\s+8,\v)+1)}, \n2={int(mod(\s,\v)+1)}, \n3={int(mod(\s+8,\v)+1)}
	     	           in  (\s+1) edge [black!30!green] node {} (\n3+0)
	     	           			  edge [black] node {} (\n1+1)
	                         	  edge [red] node {} (\n2+0);
	                  % edge [red] node {} (\n2+1);
	            
	                   
	                 %{\draw[auto, thick] (\s+0) edge [black!30!green] node {} (\s+1)};
	                 };
%	\foreach \s in {1,...,\v}
%{ 
%  \node[circle, fill=black!70, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusin)  (\s+0) {};
%  \node[circle, fill=white, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusout) (\s+1) {};
%  };                 

\end{scope}	                 

\end{tikzpicture}



==> haar_cay_fig2.tikz <==
\begin{tikzpicture}[scale=0.6]
  
\begin{scope}     
%Linear arrangement
\foreach \x in {0,2} \foreach \y in {0,3,6} 
	{
	\begin{scope}[shift={(\x,\y)},rotate=0]
	\draw[color=black, fill=black!10, rounded corners=4pt]
    (-0.3,-0.3) rectangle (0.3,2.3);
	\end{scope}
	};


  \foreach \i in {0,...,8}	
  {
  	\draw (0,\i) node[circle, fill=white, inner sep=0pt,minimum size=4pt, draw](\i+0){};
	\draw (2,\i) node[circle, fill=black!70, inner sep=0pt,minimum size=4pt, draw](\i+1){};
  };
  
  \foreach \i in {0,3,6}
  { 
	\draw[auto, thick]
	 let \n1={int(mod(\i+1,9))}, \n2={int(mod(\i+2,9))}
	     	      in  (\i+0) edge [] node {} (\n1+1)
	                   edge [] node {} (\n2+1);
  };
  \foreach \i in {1,4,7}
  { 
	\draw[auto, thick]
	 let \n1={int(mod(\i+1,9))}, \n2={int(mod(\i+8,9))}
	     	      in  (\i+0) edge [] node {} (\n1+1)
	                   edge [] node {} (\n2+1);
  };
  
  \foreach \i in {2,5,8}
  { 
	\draw[auto, thick]
	 let \n1={int(mod(\i+7,9))}, \n2={int(mod(\i+8,9))}
	     	      in  (\i+0) edge [] node {} (\n1+1)
	                   edge [] node {} (\n2+1);
  };
  \foreach \i in {0,...,8}
  { 
	\draw[auto, thick]
	 let \n2={int(mod(\i+3,9))}
	     	      in  (\i+0) edge [] node {} (\i+1)
	                   
	                   edge [red] node {} (\n2+1);
  };
\end{scope}

%Circular arrangement   


\begin{scope}[shift={(13,4)},rotate=0]
\def \v {6}
\def \radiusa {2.5cm}
\def \radiusb {3.5cm}
\def \radiusc {4.5cm}
\foreach \s in {1,...,\v}
{
	\begin{scope}[shift={({360/\v * (\s-1 )}:\radiusc)},rotate={360/\v * (\s-1)+90}]
	\draw[color=black,fill=black!10, rounded corners=4pt]
    (-0.3,-0.3) rectangle (0.3,2.3);
	\end{scope}
};

\foreach \s in {1,...,\v}
{ \ifthenelse{\isodd{\s}}
	{
  \node[circle, fill=white, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusa)  (\s+0) {};
  \node[circle, fill=white, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusb) (\s+1) {};
  \node[circle, fill=white, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusc) (\s+2) {};
		
	}
	{
  \node[circle, fill=black!70, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusa)  (\s+0) {};
  \node[circle, fill=black!70, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusb)  (\s+1) {};
  \node[circle, fill=black!70, inner sep=0pt,minimum size=4pt, draw] at ({360/\v * (\s-1 )}:\radiusc)  (\s+2) {};
  
	}  
  };

\foreach \s in {1,...,\v}{

  \ifthenelse{\isodd{\s}}  
	{
	\draw[auto, thick]
	let \n1={int(mod(\s,\v)+1)}
	     	           in  (\s+0) edge [] node {} (\n1+0)
	     	           		      edge [] node {} (\n1+1)
	     	           		      edge [] node {} (\n1+2)
	     	           	   (\s+1) edge [] node {} (\n1+0)
	     	           	          edge [] node {} (\n1+1)
	     	           		      edge [] node {} (\n1+2)
	                       (\s+2) edge [] node {} (\n1+0)
	                       		  edge [] node {} (\n1+1)
	     	           		      edge [] node {} (\n1+2);
	}		 
	{
	 \draw[auto, thick]
	 let \n1={int(mod(\s,\v)+1)}
	     	           in  (\s+0) edge [red] node {} (\n1+0)
	     	           	   (\s+1) edge [red] node {} (\n1+1)
	                       (\s+2) edge [red] node {} (\n1+2);
	}	
	};                 

\end{scope}	  

\begin{scope}[shift={(4,4)},rotate=0]
\draw [->,decorate,
decoration={snake,amplitude=.4mm,segment length=2mm,post length=1mm}]
(0,0) -- (3,0)
node [above,align=center,midway]
{
%rearrangement to\\
%circular form 
};
\end{scope}
\end{tikzpicture}
